Large fronts in nonlocally coupled systems using Conley-Floer homology

In this paper we study travelling front solutions for nonlocal equations of the type \begin{equation} \partial_t u = N * S(u) + \nabla F(u), \qquad u(t,x) \in \mathbf{R}^d. \end{equation} Here $N *$ denotes a convolution-type operator in the spatial variable $x \in \mathbf{R}$, either continuous or discrete. We develop a Morse-type theory, the Conley--Floer homology, which captures travelling front solutions in a topologically robust manner, by encoding fronts in the boundary operator of a chain complex. The equations describing the travelling fronts involve both forward and backward delay terms, possibly of infinite range. Consequently, these equations lack a natural phase space, so that classic dynamical systems tools are not at our disposal. We therefore develop, from scratch, a general transversality theory, and a classification of bounded solutions, in the absence of a phase space. In various cases the resulting Conley--Floer homology can be interpreted as a homological Conley index for multivalued vector fields. Using the Conley--Floer homology we derive existence and multiplicity results on travelling front solutions.

==> FloerNonloc arXiv/fig/Conley_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Conley_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00277778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig/Conley_example.pdf}}%
    \put(0.5093711,0.02610601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.01151736,0.51367408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u'$}}}%
  \end{picture}%
\endgroup%


==> FloerNonloc arXiv/fig/forcing.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'forcing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{273.16845271bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3594875)%
    \put(1.48652821,0.30513454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.00341855,0.32819778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_1$}}}%
    \put(0.98101701,0.08179087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{forcing.pdf}}%
    \put(0.55490522,0.2140959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{forcing.pdf}}%
    \put(0.33849436,0.28726082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{forcing.pdf}}%
    \put(-0.00341855,0.27328656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_2$}}}%
    \put(-0.00341855,0.21837533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_3$}}}%
    \put(-0.00341855,0.0646239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_{k-1}$}}}%
    \put(-0.00341855,0.00971268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_k$}}}%
  \end{picture}%
\endgroup%


==> FloerNonloc arXiv/fig/isolating_block.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'isolating_block.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{273.05670791bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79316515)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{isolating_block.pdf}}%
    \put(0.46914075,0.68614941){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bdy B_-$}}}%
    \put(0.20218524,0.33738074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bdy B_+$}}}%
    \put(0.46914186,0.17600989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bdy B_-$}}}%
    \put(0.71742302,0.53613865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bdy B_+$}}}%
    \put(0.51143809,0.38463866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.54390488,0.3365949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.87560647,0.34943243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_{u_2}$}}}%
    \put(0.01277439,0.70854392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_-$}}}%
    \put(0.12538122,0.75585696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_+$}}}%
    \put(0.81606322,0.7558534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_+$}}}%
    \put(0.01277867,0.12221987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_-$}}}%
    \put(0.88265101,0.3921082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_{u_1}$}}}%
    \put(0.33710402,0.46433794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{isolating_block.pdf}}%
    \put(1.00880083,0.68539445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\perp(B,\Phi)$}}}%
    \put(1.00880083,0.21846167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\perp(B,\Phi)$}}}%
    \put(0.03336496,0.00971663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\perp(B,\Phi)$}}}%
    \put(0.75848917,0.00971663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\perp(B,\Phi)$}}}%
  \end{picture}%
\endgroup%


==> FloerNonloc arXiv/fig/perturbation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'perturbation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{334.97195507bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95329509)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{perturbation.pdf}}%
    \put(0.94695676,0.6606427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05957966,0.93730358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u(x)$}}}%
    \put(0.35660471,0.66251762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_L$}}}%
    \put(0.74937836,0.66251762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_R$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{perturbation.pdf}}%
    \put(0.94684783,0.34789457){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{perturbation.pdf}}%
    \put(-0.00172826,0.72189373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_-$}}}%
    \put(-0.00172826,0.82978153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{perturbation.pdf}}%
    \put(0.94684783,0.03443726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{perturbation.pdf}}%
    \put(0.57595945,0.00496331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_0-\epsilon,x_0+\epsilon)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{perturbation.pdf}}%
  \end{picture}%
\endgroup%


==> FloerNonloc arXiv/fig/sojourn.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sojourn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360.11222058bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46600203)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sojourn.pdf}}%
    \put(0.0097421,0.18329199){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho/2$}}}%
    \put(0.01083631,0.2631952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho$}}}%
    \put(-0.00259319,0.44212946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\inf_{z\in\crit(h)} | u(x) - z |$}}}%
    \put(0.92543882,0.07486019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sojourn.pdf}}%
    \put(0.48501546,0.00737064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\leq D_\hbar$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sojourn.pdf}}%
    \put(0.25741375,0.00736769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_1, \dots, I_N$}}}%
    \put(0.53533426,0.44089737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\calE_{\text{kin}}(u|\cdot) \geq \hbar$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sojourn.pdf}}%
  \end{picture}%
\endgroup%


==> fig/Conley_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Conley_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00277778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig/Conley_example.pdf}}%
    \put(0.5093711,0.02610601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.01151736,0.51367408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u'$}}}%
  \end{picture}%
\endgroup%

